Explaining the Contributing Factors for Vulnerability Detection in Machine Learning

There is an increasing trend to mine vulnerabilities from software repositories and use machine learning techniques to automatically detect software vulnerabilities. A fundamental but unresolved research question is: how do different factors in the mining and learning process impact the accuracy of identifying vulnerabilities in software projects of varying characteristics? Substantial research has been dedicated in this area, including source code static analysis, software repository mining, and NLP-based machine learning. However, practitioners lack experience regarding the key factors for building a baseline model of the state-of-the-art. In addition, there lacks of experience regarding the transferability of the vulnerability signatures from project to project. This study investigates how the combination of different vulnerability features and three representative machine learning models impact the accuracy of vulnerability detection in 17 real-world projects. We examine two types of vulnerability representations: 1) code features extracted through NLP with varying tokenization strategies and three different embedding techniques (bag-of-words, word2vec, and fastText) and 2) a set of eight architectural metrics that capture the abstract design of the software systems. The three machine learning algorithms include a random forest model, a support vector machines model, and a residual neural network model. The analysis shows a recommended baseline model with signatures extracted through bag-of-words embedding, combined with the random forest, consistently increases the detection accuracy by about 4% compared to other combinations in all 17 projects. Furthermore, we observe the limitation of transferring vulnerability signatures across domains based on our experiments.

==> Sections/fig/RQ5_fig.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,453); %set diagram left start at 0, and has height of 453

%Shape: Can [id:dp863902181270336] 
\draw   (284.01,30.88) -- (284.01,77.92) .. controls (284.01,83.49) and (242.59,88) .. (191.51,88) .. controls (140.42,88) and (99,83.49) .. (99,77.92) -- (99,30.88) .. controls (99,25.31) and (140.42,20.8) .. (191.51,20.8) .. controls (242.59,20.8) and (284.01,25.31) .. (284.01,30.88) .. controls (284.01,36.44) and (242.59,40.96) .. (191.51,40.96) .. controls (140.42,40.96) and (99,36.44) .. (99,30.88) ;

%Rounded Rect [id:dp24237506551777366] 
\draw   (92.5,258.26) .. controls (92.5,253.84) and (96.08,250.26) .. (100.5,250.26) -- (282.5,250.26) .. controls (286.92,250.26) and (290.5,253.84) .. (290.5,258.26) -- (290.5,282.26) .. controls (290.5,286.67) and (286.92,290.26) .. (282.5,290.26) -- (100.5,290.26) .. controls (96.08,290.26) and (92.5,286.67) .. (92.5,282.26) -- cycle ;
%Rounded Rect [id:dp26377318095317714] 
\draw   (129.3,409.26) .. controls (129.3,404.84) and (132.88,401.26) .. (137.3,401.26) -- (246.5,401.26) .. controls (250.92,401.26) and (254.5,404.84) .. (254.5,409.26) -- (254.5,433.26) .. controls (254.5,437.67) and (250.92,441.26) .. (246.5,441.26) -- (137.3,441.26) .. controls (132.88,441.26) and (129.3,437.67) .. (129.3,433.26) -- cycle ;
%Straight Lines [id:da8376291959069184] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ]   (191.5,136.5) -- (191.5,246.5) ;
\draw [shift={(191.5,249.5)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da8794216270831969] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ]   (191.5,88) -- (191.5,107) ;
\draw [shift={(191.5,110)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da14274924149499757] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ]   (60.5,102.33) -- (60.5,107) ;
\draw [shift={(60.5,110)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Shape: Right Angle [id:dp7504211844239272] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ] (99,59) -- (60.5,59) -- (60.5,102.33) ;

%Straight Lines [id:da9337561465493833] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (191.5,290) -- (191.5,328.25) ;
\draw [shift={(191.5,331.25)}, rotate = 270] [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da6626937412181249] 
\draw [color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ]   (131.47,346.75) -- (160.5,346.75) ;
\draw [shift={(163.5,346.75)}, rotate = 180] [fill={rgb, 255:red, 126; green, 211; blue, 33 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Shape: Right Angle [id:dp3471971930338158] 
\draw  [color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ] (131.47,346.75) -- (60.5,346.75) -- (60.5,135.25) ;

%Straight Lines [id:da19696055114253763] 
\draw [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ]   (191.5,359) -- (191.5,398) ;
\draw [shift={(191.5,401)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;

% Text Node
\draw (191.69,61.74) node  [font=\large] [align=left] {Software Repositories};
% Text Node
\draw (193,298) node [anchor=north west][inner sep=0.75pt]  [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,opacity=1 ] [align=left] {TRAIN};
% Text Node
\draw (19,295.5) node [anchor=north west][inner sep=0.75pt]  [color={rgb, 255:red, 184; green, 233; blue, 134 }  ,opacity=1 ] [align=left] {TEST};
% Text Node
\draw    (26.75,111.25) -- (95.75,111.25) -- (95.75,136.25) -- (26.75,136.25) -- cycle  ;
\draw (29.75,115.25) node [anchor=north west][inner sep=0.75pt]   [align=center] {Project B};
% Text Node
\draw (191.5,270.26) node  [font=\large] [align=left] {Feature construction};
% Text Node
\draw    (158.25,111.25) -- (226.25,111.25) -- (226.25,136.25) -- (158.25,136.25) -- cycle  ;
\draw (161.25,115.25) node [anchor=north west][inner sep=0.75pt]   [align=center] {Project A};
% Text Node
\draw    (163.04,331.28) -- (220.04,331.28) -- (220.04,360.28) -- (163.04,360.28) -- cycle  ;
\draw (191.54,345.78) node  [font=\large] [align=left] {Model};
% Text Node
\draw (191.9,421.26) node  [font=\large] [align=left] {Classification};


\end{tikzpicture}


==> manifest.txt <==
% Copyright 2019-2020 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-sc-template.pdf
  PDF output of the above template

cas-dc-template.tex
  TeX template 

cas-dc-template.pdf
  PDF output of the above template

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

Directory figs/

Dummy figures used in the template files.

  Fig1.pdf
  Fig2.pdf
  Fig3.pdf
  grabs.pdf
  pic1.pdf

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


